GNNHLS: Evaluating Graph Neural Network Inference via High-Level Synthesis

With the ever-growing popularity of Graph Neural Networks (GNNs), efficient GNN inference is gaining tremendous attention. Field-Programming Gate Arrays (FPGAs) are a promising execution platform due to their fine-grained parallelism, low-power consumption, reconfigurability, and concurrent execution. Even better, High-Level Synthesis (HLS) tools bridge the gap between the non-trivial FPGA development efforts and rapid emergence of new GNN models. In this paper, we propose GNNHLS, an open-source framework to comprehensively evaluate GNN inference acceleration on FPGAs via HLS, containing a software stack for data generation and baseline deployment, and FPGA implementations of 6 well-tuned GNN HLS kernels. We evaluate GNNHLS on 4 graph datasets with distinct topologies and scales. The results show that GNNHLS achieves up to 50.8x speedup and 423x energy reduction relative to the CPU baselines. Compared with the GPU baselines, GNNHLS achieves up to 5.16x speedup and 74.5x energy reduction.

==> README.txt <==
README.txt - generated 20230915 by Chenfeng Zhao and Roger D. Chamberlain

This document describes the contents of the original version (V1)
of the GNNHLS benchmark data set which is described in the paper:

    Chenfeng Zhao, Zehao Dong, Yixin Chen, Xuan Zhang,
    and Roger D. Chamberlain. 2023. GNNHLS: Evaluating Graph
    Neural Network Interence via High-Level Synthesis. In Proc.
    of 41st IEEE International Conference on Computer Design
    (ICCD), November 6-8, 2023, Washington, DC, USA

-------------------
General Information
-------------------

1. Title - Graph Neural Network High-Level Synthesis Benchmark Suite V1

2. Author Information

   Principal Investigator:
      Roger D. Chamberlain
      Dept. of Computer Science and Engineering
      Washington University in St. Louis
      Institution ROR: https://ror.org/01yc7t268
      roger@wustl.edu

   Co-Principal Investigator:
      Xuan Zhang
      Dept. of Electrical and Systems Engineering
      Washington University in St. Louis
      Institution ROR: https://ror.org/01yc7t268
      xuan.zhang@wustl.edu

   Lead Author:
      Chenfeng Zhao
      Dept. of Computer Science and Engineering
      Washington University in St. Louis
      Institution ROR: https://ror.org/01yc7t268
      chenfeng.zhao@wustl.edu

   Co-Author:
      Zehao Dong
      Dept. of Computer Science and Engineering
      Washington University in St. Louis
      Institution ROR: https://ror.org/01yc7t268
      zehao.dong@wustl.edu
      
   Co-Author:
      Yixin Chen
      Dept. of Computer Science and Engineering
      Washington University in St. Louis
      Institution ROR: https://ror.org/01yc7t268
      ychen25@wustl.edu
      
3. Date - The benchmark data set was developed during 2021 to 2023.

4. Geographic Location - The characterization took place in St. Louis, MO, USA.

5. Funding Sources - This work was supported by NSF grants CNS-1739643 and
   CNS-163503 and a gift from BECS Technology, Inc.

--------------------------
Sharing/Access Information
--------------------------

1. License - The input data set is in the public domain. The source code of this
   benchmark suite is released under the MIT License.

2. Publication - The benchmark is described in the paper:

    Chenfeng Zhao, Zehao Dong, Yixin Chen, Xuan Zhang,
    and Roger D. Chamberlain. 2023. GNNHLS: Evaluating Graph
    Neural Network Interence via High-Level Synthesis. In Proc.
    of 41st IEEE International Conference on Computer Design
    (ICCD), November 6-8, 2023, Washington, DC, USA

3. Links to other locations - https://github.com/ChenfengZhao/GNNHLS.

4. Links to ancillary data sets - none.

5. Original sources for input data:

   Open Graph Benchmark - https://ogb.stanford.edu/docs/dataset_overview/

--------------------
Data & File Overview
--------------------

This is version 1 of the benchmark.

In the top level directory (gnnhls_code):

   - LICENSE - license file of this project.
   - benchmarking-gnns - directory of inference software stack based on 
     PyTorch and DGL for GNN beseline deployment and data generation.
   - gnnhls - directory of 6 FPGA implementations.
      - gcn - directory of graph convolutional network (GCN) kernel.
      - graphsage_mean - directory of GraphSage kernel.
      - gin_sum - directory of Graph Isomorphism Network (GIN) kernel.
      - gat - directory of Graph Attention Network (GAT) kernel.
      - monet - directory of Mixture Model Networks (MoNet) kernel.
      - gatedgcn - directory of Gated Graph ConvNet (GatedGCN) kernel.
   - GNNGLSSupplementalMaterial.pdf - detailed description of GNN kernels, 
     experimental methodology, characterization results, and absolute
     experiment results.

The directory for each kernel contains
a header file defines.h and the following sub-directories:
   - config - configuration files for the kernel
   - host - host files for for the kernel
   - kernel - HLS source code files for the kernel
   - sw_emu - software emulation files for the kernel
   - hw - hardware implementation files for the kernel
   - data - data files for the kernel

--------------------------
Methodological Information
--------------------------

1. Source - The data collection methods and data sources are described in the
   publication and in the file GNNHLSSupplementalMaterial.pdf.

2. Processing - The data processing methods are described in the
   publication and in the file GNNHLSSupplementalMaterial.pdf.

3. Personnel - All data handling and analysis was performed by the authors.

